InsertAnything: Generalizable Contact-Rich Precision Insertion from Simulation to Reality

Contact-rich precision insertion is a key manipulation skill in robotic assembly. Tight clearances make insertion more sensitive to alignment errors and prone to collisions and jamming, while variations in geometry and clearance across parts further complicate policy reuse. We present a reinforcement learning framework that trains insertion policies entirely in simulation for direct deployment without real-world demonstrations or policy fine-tuning. By combining target poses with compact three-dimensional fingertip force feedback, the policy learns to search for alignment and correct its motion despite errors in the estimated hole position. A decoupled gated reward coordinates alignment and insertion. Force-signal smoothing and state-independent standard deviations stabilize the learning process. The resulting policies perform real-world insertion across multiple hole geometries with a minimum nominal clearance of 0.02 mm and improve success while reducing peak contact forces under hole-position errors. Cross-clearance and cross-geometry evaluations further confirm policy generalization. The system achieved the first perfect score of 20/20 on ManipulationNet's peg-in-hole benchmark under its Human-in-the-Loop protocol, with fully autonomous insertion motions. A single policy trained only on a simulated hexagonal insertion task achieved an overall success rate of 95.0% across eight unseen real-world insertion tasks. These results show that learning entirely in simulation can yield precision insertion skills that can be deployed directly and reused across real-world tasks. The project website (https://mzhsoul.github.io/InsertAnything/) provides open-source simulation and real-robot experiment scripts, assets, and trained checkpoints.

==> fonts/GUST-FONT-LICENSE-Latin-Modern.txt <==
% This is version 1.0, dated 22 June 2009, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
%
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work,
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.


==> fonts/GUST-FONT-LICENSE-TeX-Gyre.txt <==
% This is a preliminary version (2006-09-30), barring acceptance from
% the LaTeX Project Team and other feedback, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
% 
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%    
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work, 
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.


